Mean field elastic moduli of a three-dimensional cell-based vertex model

The mechanics of a foam typically depends on the bubble geometry, topology, and the material at hand, be it metallic or polymeric, for example. While the foam energy functional for each bubble is typically minimization of surface area for a given volume, biology provides us with a wealth of additional energy functionals, should one consider biological cells as a foam-like material. Here, we focus on a mean field approach to obtain the elastic moduli, within linear response, for an ordered, three-dimensional vertex model using the space-filling shape of a truncated octahedron and whose energy functional is characterized by a restoring surface area spring and a restoring volume spring. The tuning of the three-dimensional shape index exhibits a rigidity transition via a compatible-incompatible transition. Specifically, for smaller shape indices, both the target surface area and volume cannot be achieved, while beyond some critical value of the three-dimensional shape index, they can be, resulting in a zero-energy state. As the elastic moduli depend on curvatures of the energy when the system, we obtain these as well. In addition to analytically determining the location of the transition in mean field, we find that the rigidity transition and the elastic moduli depend on the parameterization of the cell shape with this effect being more pronounced in three dimensions given the array of shapes that a polyhedron can take on (as compared to a polygon). We also uncover nontrivial dependence on the deformation protocol in which some deformations result in affine motion of the vertices, while others result in nonaffine motion. Such dependencies on the shape parameterization and deformation protocol give rise to a nontrivial shape landscape and, therefore, nontrivial mechanical response even in the absence of topology changes.

==> 3dhw_p0angtable01.txt <==
3.	2.3080236199568116
3.066666666666667	2.309756293351088
3.1333333333333333	2.3114644350000186
3.2	2.3131485132826772
3.2666666666666666	2.3148089268942456
3.3333333333333335	2.3164461371455536
3.4	2.3180605105703957
3.466666666666667	2.319652456079652
3.533333333333333	2.3212223643507683
3.6	2.322770615825836
3.6666666666666665	2.324297581685667
3.7333333333333334	2.3258036226080065
3.8	2.3272891069494195
3.8666666666666667	2.328754368866679
3.933333333333333	2.330199759834374
4.	2.331625610165538
4.066666666666666	2.333032240332127
4.133333333333334	2.334419991310459
4.2	2.335789154915661
4.266666666666667	2.3371400495505887
4.333333333333333	2.338472987666261
4.4	2.339788245935627
4.466666666666667	2.341086129480238
4.533333333333333	2.3423668913717375
4.6	2.343630856258096
4.666666666666667	2.3448782682746483
4.733333333333333	2.3461094001159752
4.8	2.3473245155269113
4.866666666666666	2.348523871744176
4.933333333333334	2.349707721167707
5.	2.3508763117552496
5.066666666666666	2.3520298861739115
5.133333333333334	2.3531686920657715
5.2	2.3542929377824313
5.266666666666667	2.355402874575758
5.333333333333333	2.228414946322262
5.4	2.0615663356861016
5.466666666666667	1.9466598849441965
5.533333333333333	1.851030001934381
5.6	1.7671316153224437
5.666666666666667	1.6917196302257653
5.733333333333333	1.623013406501164
5.8	1.5707963267948966
5.866666666666666	1.5707963267948966
5.933333333333334	1.5707963267948966
6.	1.5707963267948966
6.066666666666666	1.5707963267948966
6.133333333333334	1.5707963267948966
6.2	1.5707963267948966
6.266666666666667	1.5707963267948992
6.333333333333333	1.5707963267948966
6.4	1.5707963267948966
6.466666666666667	1.5707963267948966
6.533333333333333	1.5707963267948966
6.6	1.5707963267948966
6.666666666666667	1.5707963267948966
6.733333333333333	1.5707963267948966
6.8	1.5707963267948966
6.866666666666666	1.5707963267948966
6.933333333333334	1.5707963267948966
7.	1.5707963267948966

==> 3dhw_p0angtable02.txt <==
3.	2.356194489514202
3.066666666666667	2.356194489512842
3.1333333333333333	2.3561944895113998
3.2	2.3561944895098668
3.2666666666666666	2.3561944895082334
3.3333333333333335	2.3561944895064904
3.4	2.356194489504626
3.466666666666667	2.356194489502627
3.533333333333333	2.3561944895004783
3.6	2.356194490192482
3.6666666666666665	2.3561944901924874
3.7333333333333334	2.356194479785893
3.8	2.3561944901925
3.8666666666666667	2.3561944901925065
3.933333333333333	2.3561944901925136
4.	2.356194490192521
4.066666666666666	2.356194476855665
4.133333333333334	2.3561944901925385
4.2	2.356194490192548
4.266666666666667	2.3561944901925576
4.333333333333333	2.3561944901925687
4.4	2.35619449019258
4.466666666666667	2.356194490192593
4.533333333333333	2.356194490192607
4.6	2.3561944901926215
4.666666666666667	2.3561944901926375
4.733333333333333	2.3561944784726356
4.8	2.3561944901926744
4.866666666666666	2.3561944901926952
4.933333333333334	2.3561944901927188
5.	2.356194490192744
5.066666666666666	2.3561944901927716
5.133333333333334	2.3561944901928022
5.2	2.356194490192835
5.266666666666667	2.3561944901928666
5.333333333333333	2.2284149463254184
5.4	2.061566335648058
5.466666666666667	2.6304121087591414
5.533333333333333	2.6713421837871802
5.6	1.767131615322448
5.666666666666667	1.691719629478252
5.733333333333333	1.6230133134400921
5.8	1.5707963267948966
5.866666666666666	1.5707963267948966
5.933333333333334	1.5707963267948966
6.	1.5707963267948966
6.066666666666666	1.5707963267948966
6.133333333333334	1.5707963267948966
6.2	1.5707963267948963
6.266666666666667	1.5707963267948961
6.333333333333333	1.570796326794896
6.4	1.570796326794896
6.466666666666667	1.5707963267948961
6.533333333333333	1.5707963267948961
6.6	1.5707963267948963
6.666666666666667	1.5707963267948966
6.733333333333333	1.5707963267948966
6.8	1.5707963267948966
6.866666666666666	1.5707963267948966
6.933333333333334	1.5707963267948966
7.	1.5707963267948966

==> 3dhw_p0table01.txt <==
3.	1.4063706858397236
3.066666666666667	1.4929880747926756
3.1333333333333333	1.5786183630616915
3.2	1.6619742072787886
3.2666666666666666	1.741666342800471
3.3333333333333335	1.8162431919088853
3.4	1.8842393536477058
3.466666666666667	1.9442303556845761
3.533333333333333	1.9948901478835914
3.6	2.0350470175096618
3.6666666666666665	2.0637334411173693
3.7333333333333334	2.080225601432822
3.8	2.084069345816185
3.8666666666666667	2.0750906160157525
3.933333333333333	2.0533898400012243
4.	2.019321668963748
4.066666666666666	1.973462335917425
4.133333333333334	1.9165682919905724
4.2	1.8495297888584936
4.266666666666667	1.7733232554146405
4.333333333333333	1.6889657640646805
4.4	1.597474156266193
4.466666666666667	1.4998305171365631
4.533333333333333	1.3969549361448317
4.6	1.289685684452632
4.666666666666667	1.1787664717762967
4.733333333333333	1.0648399666027628
4.8	0.9484466600797344
4.866666666666666	0.8300280179479275
4.933333333333334	0.7099329438272306
5.	0.5884266689747162
5.066666666666666	0.4657013400533626
5.133333333333334	0.3418877188376308
5.2	0.2170675860171745
5.266666666666667	0.09128654391587326
5.333333333333333	7.320346272208675e-9
5.4	4.2053853201553697e-10
5.466666666666667	1.2922924841215583e-9
5.533333333333333	4.976724494046429e-10
5.6	3.9014622552873507e-10
5.666666666666667	1.0982347143700576e-9
5.733333333333333	1.5361027012146186e-7
5.8	0.045806239102256896
5.866666666666666	0.06882702985117195
5.933333333333334	0.18325540429022225
6.	0.29921374906811793
6.066666666666666	0.4149622277249063
6.133333333333334	0.5302341305484239
6.2	0.6448212835372136
6.266666666666667	0.7578724268732824
6.333333333333333	0.8675567466190393
6.4	0.9761841377788647
6.466666666666667	1.0783942591900293
6.533333333333333	1.1780382924500423
6.6	1.2697396305740285
6.666666666666667	1.3540710044191808
6.733333333333333	1.4324733187390448
6.8	1.4992678035057923
6.866666666666666	1.5595135672793727
6.933333333333334	1.6055361182036112
7.	1.6419751067383794

==> 3dhw_p0table02.txt <==
3.	0.03998796072360894
3.066666666666667	0.04359435528601607
3.1333333333333333	0.04764580607783653
3.2	0.05221280257871108
3.2666666666666666	0.05737959667092585
3.3333333333333335	0.06324742252318694
3.4	0.06993860316242761
3.466666666666667	0.07760182493472745
3.533333333333333	0.08641896278600814
3.6	0.09661398531680931
3.6666666666666665	0.1084646737559869
3.7333333333333334	0.12231818860896326
3.8	0.13861194215389205
3.8666666666666667	0.1579018847237812
3.933333333333333	0.18090125541175883
4.	0.20853429048395933
4.066666666666666	0.24201160453957637
4.133333333333334	0.2829373819692025
4.2	0.3334639591780961
4.266666666666667	0.3965180591785682
4.333333333333333	0.4761370769098381
4.4	0.5779770196088041
4.466666666666667	0.7100924202892394
4.533333333333333	0.8841532301624646
4.6	1.1173718714065295
4.666666666666667	1.4355904085218114
4.733333333333333	1.8782491335186222
4.8	2.506303089425927
4.866666666666666	3.414307018752311
4.933333333333334	4.746637720828403
5.	6.7108531157781215
5.066666666666666	9.556431060545151
5.133333333333334	13.425779502449302
5.2	17.930272045924198
5.266666666666667	21.60812262576755
5.333333333333333	9.999787508485296
5.4	9.999787507936249
5.466666666666667	9.999787507936166
5.533333333333333	9.999787509881585
5.6	9.99978750793614
5.666666666666667	9.99978750793614
5.733333333333333	9.99978750793614
5.8	22.497998429515896
5.866666666666666	20.165149151948526
5.933333333333334	15.854793917816721
6.	11.5330477259634
6.066666666666666	8.129847240199524
6.133333333333334	5.717777009167321
6.2	4.072516939185192
6.266666666666667	2.9561708676964003
6.333333333333333	2.190790465717562
6.4	1.6569541239555292
6.466666666666667	1.2772850764821868
6.533333333333333	1.0018971257247635
6.6	0.7983490676022029
6.666666666666667	0.6452306799801502
6.733333333333333	0.5281660690049534
6.8	0.4373281798666131
6.866666666666666	0.36587998652048626
6.933333333333334	0.30898369319466745
7.	0.263161095412892

==> Hex_p0table01.txt <==
0.	0.2033071355658182
0.1	0.20002457400796475
0.2	0.19592200029485768
0.3	0.1911821298073674
0.4	0.1859585472248317
0.5	0.18037106910134304
0.6	0.17451936797263487
0.7	0.16847830458709312
0.8	0.1623100014272738
0.9	0.15606327289164507
1.	0.14977438577829705
1.1	0.14347468966914018
1.2	0.1371869225374128
1.3	0.1309287692175633
1.4	0.124714092777525
1.5	0.11855344600987094
1.6	0.11245440879383022
1.7	0.10642297136630147
1.8	0.10046887135920922
1.9	0.09457668221669843
2.	0.08876660419190893
2.1	0.08303331051009727
2.2	0.07737698309985566
2.3	0.07179683233289237
2.4	0.06628460886503418
2.5	0.06086527874513323
2.6	0.0555054388338989
2.7	0.050227989556930135
2.8	0.045017030206927273
2.9	0.039872785357013385
3.	0.034800657859096196
3.1	0.029792432990770595
3.2	0.02484738021186641
3.3	0.019967103565361848
3.4	0.015146639052609615
3.5	0.010400206417470113
3.6	0.005681651087709984
3.7	0.0010513404200332551
3.8	1.467648356654719e-7
3.9	3.00708397264956e-9
4.	2.0788032603679664e-13
4.1	3.91931028652045e-8
4.2	4.705848106406965e-7
4.3	1.0477149339793192e-7
4.4	1.8912548276363273e-8
4.5	1.4411408340792592e-6
4.6	1.721140507432687e-13
4.7	2.7595237164518828e-11
4.8	-0.001673624302533483
4.9	0.23403364720714465
5.	0.22462754095358117

==> Oct_p0table01.txt <==
0.	0.09418714697675346
0.1	0.08980007226053319
0.2	0.08536709602232495
0.3	0.08098316822041716
0.4	0.07670246882386281
0.5	0.07255550617674332
0.6	0.0685588028216279
0.7	0.06472053409996767
0.8	0.06104384133185503
0.9	0.05752889338101906
1.	0.054173837646500814
1.1	0.05097571880576041
1.2	0.04793076272561525
1.3	0.04503480739132027
1.4	0.042282998627879834
1.5	0.0396702724649533
1.6	0.03719112503705301
1.7	0.03483962720355763
1.8	0.03260936988442212
1.9	0.030493386623523737
2.	0.02848410631890217
2.1	0.026573251417554414
2.2	0.024751753552589822
2.3	0.02300967400466321
2.4	0.021336094520270306
2.5	0.019719071652528158
2.6	0.018145538897911477
2.7	0.016601140131723445
2.8	0.015070255148924704
2.9	0.01353584952623435
3.	0.011979402765175284
3.1	0.010380893154781148
3.2	0.008718608774000394
3.3	0.006969185738057819
3.4	0.005107695005245199
3.5	0.003106726994484041
3.6	0.0009380906733260051
3.7	3.9247282792361643e-7
3.8	7.693335688247621e-7
3.9	3.426563262998042e-8
4.	1.9781310724229657e-8
4.1	1.0732458898854383e-8
4.2	2.5343932577737572e-8
4.3	6.300251030082298e-8
4.4	4.4383728524296243e-8
4.5	2.816318289482981e-7
4.6	5.1588699592945344e-8
4.7	2.591665163960007e-8
4.8	8.07460249935129e-8
4.9	7.296989709584638e-8
5.	2.0831605109086554e-7

==> Octhw_p0angtable01.txt <==
0.	1.9481731188270643
0.1	1.9624645984828493
0.2	1.9766290237836253
0.3	1.9906571522333893
0.4	2.0045403194353018
0.5	2.018270686256678
0.6	2.0318411728626673
0.7	2.045245439684292
0.8	2.058477864853807
0.9	2.071533521105421
1.	2.084408029838973
1.1	2.097098084251429
1.2	2.109600336218049
1.3	2.1219124332404586
1.4	2.1340325980917196
1.5	2.1459589832515356
1.6	2.157691075159196
1.7	2.1692282155315996
1.8	2.1805700657428635
1.9	2.191717619090035
2.	2.2026707571128505
2.1	2.213430669831743
2.2	2.2239985480252478
2.3	2.234375868992035
2.4	2.244564352610272
2.5	2.2545658613109416
2.6	2.2643825763179874
2.7	2.274016611545575
2.8	2.283470531696708
2.9	2.292746735554776
3.	2.301847935965257
3.1	2.3107768024366697
3.2	2.3195362152694963
3.3	2.3281289535457095
3.4	2.3365579539103325
3.5	2.3448261633377205
3.6	2.352935894561046
3.7	2.1214833778296494
3.8	1.945897689532711
3.9	1.8117791664109517
4.	1.6976973543313945
4.1	1.5971121974200855
4.2	1.5707963267948968
4.3	1.570796326794898
4.4	1.5707963267948966
4.5	1.5707963267948966
4.6	1.5707963267957634
4.7	1.5707963267948968
4.8	1.570796326794879
4.9	1.5707963267948966
5.	1.5707963267948966

==> Octhw_p0angtable02.txt <==
0.	2.1157010269166245
0.1	2.1162734741888394
0.2	2.1168774787243336
0.3	2.1175157187602167
0.4	2.1181911837231335
0.5	2.118907220655838
0.6	2.1196675891893615
0.7	2.120476526935545
0.8	2.1213388276914884
0.9	2.1222599354301264
1.	2.123246057982833
1.1	2.1243043052633817
1.2	2.125442874845796
1.3	2.126671178949795
1.4	2.1280002667103095
1.5	2.129442984941378
1.6	2.131014468873438
1.7	2.1327326462955516
1.8	2.134618906549346
1.9	2.1366989697511167
2.	2.139004027098888
2.1	2.1415722564501762
2.2	2.144450861091795
2.3	2.14769885013265
2.4	2.1513908851197265
2.5	2.1556226827403107
2.6	2.1605187220271502
2.7	2.1662434096687915
2.8	2.1730174835361007
2.9	2.1811423583224587
3.	2.1910362969700117
3.1	2.203287084493965
3.2	2.2187233213665793
3.3	2.238489933867943
3.4	2.2640530010345885
3.5	2.2969085130783493
3.6	2.337641109933598
3.7	2.3845927109126888
3.8	2.433905441827281
3.9	2.4816571527376916
4.	2.5255684982544513
4.1	2.5649363819175406
4.2	2.599907696552876
4.3	2.6309465327297685
4.4	2.658578022977049
4.5	2.683290088610842
4.6	2.7055050422204983
4.7	2.725578226268108
4.8	2.743805622754404
4.9	2.748893571891069
5.	2.748893571891069

==> Octhw_p0table01.txt <==
0.	0.3434420455527514
0.1	0.34365184654894343
0.2	0.34285883813537665
0.3	0.34110944670447924
0.4	0.33845118682283404
0.5	0.3349321781741373
0.6	0.3306005832779254
0.7	0.3255040913566745
0.8	0.31968964815640055
0.9	0.3132031108774759
1.	0.3060889462531273
1.1	0.2983901397528485
1.2	0.29014772319583665
1.3	0.2814018639124157
1.4	0.2721894795017684
1.5	0.26254651066196233
1.6	0.2525067476906109
1.7	0.24210209961415072
1.8	0.23136256038682676
1.9	0.2203162850026869
2.	0.20898973753772654
2.1	0.1974075921917991
2.2	0.18559290367591175
2.3	0.17356717078199996
2.4	0.16135039761668235
2.5	0.1489611953419241
2.6	0.1364168475308938
2.7	0.12373341241051963
2.8	0.11092576950630806
2.9	0.09800773871756371
3.	0.08499208776065502
3.1	0.07189072692843423
3.2	0.05871467935952579
3.3	0.04547611386319361
3.4	0.03217860370623755
3.5	0.018836909999936192
3.6	0.005457671689638152
3.7	3.0929047710134307e-7
3.8	7.206876562473267e-7
3.9	2.0693865227492422e-6
4.	1.480138111236741e-6
4.1	0.0033997976468094215
4.2	0.04726441702540107
4.3	0.025312930207037843
4.4	0.0026193304191786115
4.5	0.020749217181013857
4.6	0.04473722640521127
4.7	0.06929466433757903
4.8	0.09464944784480345
4.9	0.12021660192944517
5.	0.146485877642761

==> Octhw_p0table02.txt <==
0.	0.6503955321297122
0.1	0.6614128654991867
0.2	0.6723049760043779
0.3	0.6830419632872801
0.4	0.6935918444429406
0.5	0.7039204336452753
0.6	0.7139911754461987
0.7	0.7237649764903992
0.8	0.7331999720990076
0.9	0.7422512594733606
1.	0.7508705388786436
1.1	0.7590056808557937
1.2	0.7666001678708949
1.3	0.7735923662234117
1.4	0.7799145892856705
1.5	0.785491878410808
1.6	0.7902403990872492
1.7	0.794065311893297
1.8	0.7968579488795993
1.9	0.7984919939212313
2.	0.7988183175300131
2.1	0.7976578585339132
2.2	0.7947917554725082
2.3	0.7899474479768364
2.4	0.7827788415311672
2.5	0.7728376092405846
2.6	0.7595310765356541
2.7	0.742059653985185
2.8	0.7193231994595618
2.9	0.6897813079574453
3.	0.6512506939195244
3.1	0.6006377684213942
3.2	0.5336881302492138
3.3	0.44514678206094205
3.4	0.3306040688962404
3.5	0.1926080492186002
3.6	0.0507675667052081
3.7	0.05992110867965894
3.8	0.11727513866091366
3.9	0.12933653486148255
4.	0.11647616450548304
4.1	0.09393548570350863
4.2	0.06949060725946943
4.3	0.046363009176350944
4.4	0.02561990789587476
4.5	0.007424649136697603
4.6	0.008400300945005768
4.7	0.022135677836679912
4.8	0.03407032652977804
4.9	2.238465137021473
5.	2.245029956529804
